An Algebraic Sparsified Nested Dissection Algorithm Using Low-Rank Approximations

We propose a new algorithm for the fast solution of large, sparse, symmetric positive-definite linear systems, spaND -- sparsified Nested Dissection. It is based on nested dissection, sparsification and low-rank compression. After eliminating all interiors at a given level of the elimination tree, the algorithm sparsifies all separators corresponding to the interiors. This operation reduces the size of the separators by eliminating some degrees of freedom but without introducing any fill-in. This is done at the expense of a small and controllable approximation error. The result is an approximate factorization that can be used as an efficient preconditioner. We then perform several numerical experiments to evaluate this algorithm. We demonstrate that a version using orthogonal factorization and block-diagonal scaling takes fewer CG iterations to converge than previous similar algorithms on various kinds of problems. Furthermore, this algorithm is provably guaranteed to never break down and the matrix stays symmetric positive-definite throughout the process. We evaluate the algorithm on some large problems and show it exhibits near-linear scaling. The factorization time is roughly O(N) and the number of iterations grows slowly with N.

==> figs/lapl3d_100_0.dat <==
N rho tol CG stop tF tS
32 1.000000e+02 0.000000e+00 2 2.521969e+01 1.193328e+00
64 1.000000e+02 0.000000e+00 2 4.591499e+01 2.000706e+00
128 1.000000e+02 0.000000e+00 2 9.863477e+02 1.922938e+01

==> figs/lapl3d_100_1e-1.dat <==
N rho tol CG stop tF tS
32 1.000000e+02 1.000000e-01 21 94 2.658225e+01 1.540796e+00
64 1.000000e+02 1.000000e-01 36 172 3.594207e+01 9.211330e+00
128 1.000000e+02 1.000000e-01 65 361 1.237519e+02 1.700861e+02
256 1.000000e+02 1.000000e-01 124 717 1.911137e+03 9.079693e+03

==> figs/lapl3d_100_1e-3.dat <==
N rho tol CG stop tF tS
32 1.000000e+02 1.000000e-03 6 191 2.674386e+01 1.250532e+00
64 1.000000e+02 1.000000e-03 6 382 4.052955e+01 2.688137e+00
128 1.000000e+02 1.000000e-03 8 767 2.068338e+02 2.709562e+01
256 1.000000e+02 1.000000e-03 8 1517 4.356869e+03 7.035051e+02

==> figs/lapl3d_100_1e-5.dat <==
N rho tol CG stop tF tS
32 1.000000e+02 1.000000e-05 4 290 2.684176e+01 1.198806e+00
64 1.000000e+02 1.000000e-05 4 609 4.778208e+01 2.376878e+00
128 1.000000e+02 1.000000e-05 4 1217 3.798880e+02 1.900334e+01
256 1.000000e+02 1.000000e-05 4 2425 8.794304e+03 5.120425e+02

==> figs/lapl3d_100_1e-7.dat <==
N rho tol CG stop tF tS
32 1.000000e+02 1.000000e-07 3 386 2.694965e+01 1.171122e+00
64 1.000000e+02 1.000000e-07 3 841 5.827014e+01 2.289014e+00
128 1.000000e+02 1.000000e-07 3 1680 6.978635e+02 2.030531e+01
256 1.000000e+02 1.000000e-07 3 3372 2.173514e+04 5.648767e+02

==> figs/lapl3d_100_1e-9.dat <==
N rho tol CG stop tF tS
32 1.000000e+02 1.000000e-09 2 476 2.713730e+01 1.160086e+00
64 1.000000e+02 1.000000e-09 2 1055 6.897177e+01 2.037352e+00
128 1.000000e+02 1.000000e-09 2 2136 1.176866e+03 2.218649e+01
256 1.000000e+02 1.000000e-09 2 4329 3.069963e+04 2.978297e+02

==> figs/lapl3d_1_0.dat <==
N rho tol CG stop tF tS
32 1.000000e+00 0.000000e+00 2 1024 2.558563e+01 1.178035e+00
64 1.000000e+00 0.000000e+00 2 4096 4.559592e+01 1.963558e+00
128 1.000000e+00 0.000000e+00 2 16384 9.908088e+02 2.008981e+01

==> figs/lapl3d_1_1e-1.dat <==
N rho tol CG stop tF tS
32 1.000000e+00 1.000000e-01 15 108 2.629997e+01 1.404163e+00
64 1.000000e+00 1.000000e-01 21 216 3.677448e+01 5.936271e+00
128 1.000000e+00 1.000000e-01 30 426 1.372714e+02 8.224558e+01
256 1.000000e+00 1.000000e-01 52 851 2.218895e+03 3.734556e+03

==> figs/lapl3d_1_1e-3.dat <==
N rho tol CG stop tF tS
32 1.000000e+00 1.000000e-03 5 213 2.653364e+01 1.201337e+00
64 1.000000e+00 1.000000e-03 6 425 4.272542e+01 2.753236e+00
128 1.000000e+00 1.000000e-03 7 839 2.556455e+02 2.525087e+01
256 1.000000e+00 1.000000e-03 8 1668 5.799981e+03 8.626398e+02

==> figs/lapl3d_1_1e-5.dat <==
N rho tol CG stop tF tS
32 1.000000e+00 1.000000e-05 3 312 2.676917e+01 1.169844e+00
64 1.000000e+00 1.000000e-05 4 634 5.194770e+01 2.447396e+00
128 1.000000e+00 1.000000e-05 4 1263 4.758603e+02 1.882123e+01
256 1.000000e+00 1.000000e-05 4 2517 1.350674e+04 6.209933e+02

==> figs/lapl3d_1_1e-7.dat <==
N rho tol CG stop tF tS
32 1.000000e+00 1.000000e-07 3 410 2.706425e+01 1.220555e+00
64 1.000000e+00 1.000000e-07 3 835 6.181222e+01 2.277280e+00
128 1.000000e+00 1.000000e-07 3 1685 8.780391e+02 2.517132e+01
256 1.000000e+00 1.000000e-07 3 3375 2.041778e+04 4.704541e+02

==> figs/lapl3d_1_1e-9.dat <==
N rho tol CG stop tF tS
32 1.000000e+00 1.000000e-09 2 506 2.729186e+01 1.180856e+00
64 1.000000e+00 1.000000e-09 2 1066 7.298792e+01 2.125921e+00
128 1.000000e+00 1.000000e-09 2 2115 1.395109e+03 1.402976e+01
256 1.000000e+00 1.000000e-09 2 4243 3.490419e+04 3.114468e+02

==> figs/lapl3d_mem.dat <==
R       tol         lvl         GB   unit
1       1e-1        1           0.03 GB
1       1e-1        2           1.46 GB
1       1e-1        3           1.74 GB
1       1e-1        4           2.28 GB
1       1e-1        5           2.72 GB
1       1e-1        6           4.66 GB
1       1e-1        7           4.94 GB
1       1e-1        8           5.13 GB
1       1e-1        9           5.30 GB
1       1e-1        10          5.42 GB
1       1e-1        11          5.49 GB
1       1e-1        12          5.54 GB
1       1e-1        13          5.57 GB
1       1e-1        14          5.59 GB
1       1e-1        15          5.59 GB         
1       1e-3        1           0.03 GB
1       1e-3        2           1.46 GB
1       1e-3        3           1.74 GB
1       1e-3        4           2.28 GB
1       1e-3        5           2.72 GB
1       1e-3        6           4.51 GB
1       1e-3        7           5.46 GB
1       1e-3        8           6.14 GB
1       1e-3        9           6.84 GB
1       1e-3        10          7.35 GB
1       1e-3        11          7.66 GB
1       1e-3        12          7.92 GB
1       1e-3        13          8.07 GB
1       1e-3        14          8.13 GB
1       1e-3        15          8.15 GB         
1       1e-5        1           0.03 GB
1       1e-5        2           1.46 GB
1       1e-5        3           1.74 GB
1       1e-5        4           2.28 GB
1       1e-5        5           2.72 GB
1       1e-5        6           4.33 GB
1       1e-5        7           5.96 GB
1       1e-5        8           7.20 GB
1       1e-5        9           8.60 GB
1       1e-5        10          9.68 GB
1       1e-5        11          10.35 GB
1       1e-5        12          10.92 GB
1       1e-5        13          11.28 GB
1       1e-5        14          11.41 GB
1       1e-5        15          11.46 GB        
1       0           1           0.03 GB
1       0           2           1.46 GB
1       0           3           1.74 GB
1       0           4           2.28 GB
1       0           5           2.72 GB
1       0           6           3.52 GB
1       0           7           4.86 GB
1       0           8           5.90 GB
1       0           9           7.64 GB
1       0           10          10.31 GB
1       0           11          12.30 GB
1       0           12          15.33 GB
1       0           13          19.46 GB
1       0           14          22.08 GB
1       0           15          25.27 GB  

==> figs/lapl3d_rho100_mem.dat <==
tol     lvl     GB      unit
1e-1    1       0.03 GB
1e-1    2       1.46 GB
1e-1    3       1.74 GB
1e-1    4       2.28 GB
1e-1    5       2.72 GB
1e-1    6       4.68 GB
1e-1    7       4.87 GB
1e-1    8       4.98 GB
1e-1    9       5.09 GB
1e-1    10       5.16 GB
1e-1    11       5.20 GB
1e-1    12       5.23 GB
1e-1    13       5.25 GB
1e-1    14       5.26 GB
1e-1    15       5.26 GB
1e-3    1       0.03 GB
1e-3    2       1.46 GB
1e-3    3       1.74 GB
1e-3    4       2.28 GB
1e-3    5       2.72 GB
1e-3    6       4.56 GB
1e-3    7       5.29 GB
1e-3    8       5.82 GB
1e-3    9       6.36 GB
1e-3    10       6.75 GB
1e-3    11      6.99 GB
1e-3    12       7.19 GB
1e-3    13       7.30 GB
1e-3    14       7.35 GB
1e-3    15       7.36 GB
1e-5    1       0.03 GB
1e-5    2       1.46 GB
1e-5    3       1.74 GB
1e-5    4       2.28 GB
1e-5    5       2.72 GB
1e-5    6       4.40 GB
1e-5    7       5.75 GB
1e-5    8       6.80 GB
1e-5    9       7.96 GB
1e-5    10       8.85 GB
1e-5    11       9.41 GB
1e-5    12       9.89 GB
1e-5    13       10.17 GB
1e-5    14       10.29 GB
1e-5    15       10.33 GB
0       1       0.03 GB
0       2       1.46 GB
0       3       1.74 GB
0       4       2.28 GB
0       5       2.72 GB
0       6       3.52 GB
0       7       4.86 GB
0       8       5.90 GB
0       9       7.64 GB
0       10       10.31 GB
0       11       12.30 GB
0       12       15.33 GB
0       13       19.46 GB
0       14       22.08 GB
0       15       25.27 GB

==> figs/mem_spe_4m.dat <==
lvl spand direct
1 278646152    278646152
2 326806552    326806552
3 420975313    420975313
4 590134850    590134850
5 928493782    730679177
6 1018584734    975093015
7 1073028190    1368239213
8 1121649164    1683002608
9 1161059809    2193171742
10 1183998081    2950511270
11 1199094051    3526921343
12 1209635565    4386639693
13 1215999586    5499196223
14 1218932894    6222280384
15 1219648997    7035361904
16 1219648997    7363054000


==> figs/spaND_lapl2_29370319_rho_1.csv <==
n       6FF 6TF 6TT  4FF 4TF 4TT 2FF 2TF 2TT 1FF 1TF 1TT
512	    4.0	2.0	2.0	13.0	3.0	4.0	58.0	8.0	9.0	85.0	23.0	22.0
1024	5.0	3.0	2.0	24.0	4.0	4.0	111.0	11.0	11.0	164.0	inf	34.0
2048	6.0	3.0	3.0	42.0	4.0	4.0	222.0	inf	14.0	324.0	inf	61.0
4096	10.0	3.0	3.0	81.0	4.0	5.0	416.0	inf	22.0	501.0	inf	113.0
8192	17.0	3.0	3.0	166.0	5.0	6.0	501.0	inf	32.0	501.0	inf	222.0


==> figs/spaND_lapl2_29370319_rho_10.csv <==
n       6FF 6TF 6TT  4FF 4TF 4TT 2FF 2TF 2TT 1FF 1TF 1TT
512	4.0	3.0	3.0	9.0	4.0	4.0	80.0	9.0	9.0	148.0	27.0	30.0
1024	4.0	3.0	3.0	13.0	4.0	4.0	160.0	11.0	12.0	302.0	49.0	49.0
2048	4.0	3.0	3.0	20.0	4.0	4.0	350.0	14.0	16.0	501.0	107.0	92.0
4096	5.0	3.0	3.0	36.0	5.0	5.0	501.0	20.0	22.0	501.0	inf	176.0
8192	7.0	3.0	3.0	72.0	6.0	6.0	inf	inf	33.0	inf	inf	340.0


==> figs/spaND_lapl2_29370319_rho_100.csv <==
n       6FF 6TF 6TT  4FF 4TF 4TT 2FF 2TF 2TT 1FF 1TF 1TT
512	7.0	3.0	3.0	32.0	5.0	5.0	inf	inf	16.0	inf	inf	85.0
1024	6.0	3.0	3.0	44.0	5.0	5.0	inf	inf	22.0	inf	inf	142.0
2048	7.0	3.0	3.0	inf	7.0	6.0	inf	inf	24.0	inf	inf	214.0
4096	9.0	4.0	4.0	151.0	9.0	6.0	inf	inf	38.0	inf	inf	379.0
8192	13.0	4.0	4.0	inf	9.0	8.0	inf	inf	66.0	inf	inf	501.0


==> figs/spaND_lapl2_29370319_rho_1000.csv <==
n       6FF     6TF     6TT     4FF     4TF     4TT     2FF     2TF     2TT     1FF     1TF     1TT
512	    30.0	5.0	    4.0	    inf	    11.0	8.0	    inf	    inf	    52.0	inf	    inf	    391.0
1024	38.0	5.0	    4.0	    inf	    16.0	8.0	    inf	    inf	    58.0	inf	    inf	    501.0
2048	45.0	6.0	    4.0	    inf	    17.0	9.0	    inf	    inf	    90.0	inf	    inf	    501.0
4096	72.0	8.0	    4.0	    inf	    29.0	10.0	inf	    inf	    135.0	inf	    inf	    501.0
8192	122.0   8.0	    4.0	    inf	    inf	    10.0	inf	    inf	    202.0	inf	    inf	    501.0


==> figs/spaND_ufl_all_29199746_tol_0.0001.csv <==
Matrix FF TF TT
2cubessphere	15.0	3.0	3.0
BenElechi1	inf	7.0	8.0
Dubcova2	5.0	3.0	4.0
Dubcova3	4.0	3.0	4.0
Emilia923	inf	inf	5.0
Fault639	inf	inf	5.0
Flan1565	inf	6.0	7.0
G2circuit	18.0	4.0	4.0
G3circuit	25.0	4.0	4.0
Geo1438	inf	inf	4.0
Hook1498	inf	inf	6.0
PFlow742	276.0	6.0	6.0
Serena	inf	inf	4.0
StocF-1465	inf	inf	7.0
af0k101	inf	7.0	6.0
af1k101	inf	7.0	6.0
af2k101	inf	7.0	6.0
af3k101	inf	7.0	6.0
af4k101	inf	7.0	6.0
af5k101	inf	7.0	6.0
afshell3	11.0	4.0	4.0
afshell4	11.0	4.0	4.0
afshell7	11.0	4.0	4.0
afshell8	10.0	4.0	4.0
apache1	25.0	4.0	5.0
apache2	30.0	5.0	5.0
audikw1	inf	5.0	7.0
bmw7st1	inf	7.0	8.0
bmwcra1	inf	7.0	8.0
bone010	inf	8.0	8.0
boneS01	7.0	5.0	6.0
boneS10	16.0	8.0	8.0
bundleadj	inf	inf	16.0
cant	inf	inf	9.0
cfd1	6.0	4.0	4.0
cfd2	7.0	4.0	4.0
consph	inf	4.0	4.0
crankseg1	6.0	3.0	4.0
crankseg2	6.0	4.0	4.0
ct20stif	inf	9.0	10.0
cvxbqp1	17.0	2.0	2.0
ecology2	12.0	5.0	6.0
finan512	3.0	3.0	3.0
hood	10.0	4.0	4.0
inline1	inf	8.0	8.0
ldoor	19.0	4.0	4.0
mt1	inf	5.0	6.0
msdoor	inf	5.0	5.0
nasasrb	17.0	6.0	6.0
nd24k	inf	7.0	6.0
offshore	inf	4.0	4.0
oilpan	24.0	6.0	6.0
parabolicfem	11.0	4.0	4.0
pwtk	30.0	5.0	6.0
qa8fm	3.0	3.0	3.0
s3dkq4m2	inf	11.0	11.0
s3dkt3m2	inf	11.0	12.0
shallowwater1	3.0	3.0	3.0
shallowwater2	3.0	3.0	3.0
ship003	inf	6.0	7.0
shipsec1	inf	5.0	6.0
shipsec5	inf	5.0	5.0
shipsec8	inf	5.0	5.0
thermal1	6.0	4.0	4.0
thermal2	11.0	5.0	5.0
thermomechTC	3.0	3.0	3.0
thermomechTK	132.0	inf	147.0
thermomechdM	3.0	3.0	3.0
tmtsym	14.0	5.0	6.0
x104	inf	7.0	7.0


==> figs/spaND_ufl_all_29199746_tol_0.01.csv <==
Matrix FF TF TT
2cubessphere	18.0	5.0	5.0
BenElechi1	inf	inf	68.0
Dubcova2	19.0	7.0	8.0
Dubcova3	18.0	7.0	9.0
Emilia923	inf	inf	17.0
Fault639	inf	inf	17.0
Flan1565	501.0	45.0	60.0
G2circuit	103.0	11.0	12.0
G3circuit	208.0	12.0	14.0
Geo1438	inf	inf	16.0
Hook1498	inf	inf	36.0
PFlow742	inf	24.0	32.0
Serena	inf	inf	15.0
StocF-1465	501.0	inf	174.0
af0k101	inf	inf	50.0
af1k101	inf	inf	48.0
af2k101	inf	inf	48.0
af3k101	inf	inf	38.0
af4k101	inf	inf	40.0
af5k101	inf	inf	40.0
afshell3	162.0	12.0	16.0
afshell4	162.0	12.0	16.0
afshell7	163.0	12.0	16.0
afshell8	162.0	12.0	16.0
apache1	186.0	14.0	14.0
apache2	230.0	24.0	26.0
audikw1	340.0	22.0	42.0
bmw7st1	inf	inf	54.0
bmwcra1	inf	35.0	42.0
bone010	inf	inf	60.0
boneS01	42.0	13.0	20.0
boneS10	inf	inf	67.0
bundleadj	inf	inf	118.0
cant	196.0	inf	77.0
cfd1	25.0	10.0	14.0
cfd2	inf	9.0	12.0
consph	168.0	11.0	11.0
crankseg1	34.0	8.0	10.0
crankseg2	34.0	8.0	10.0
ct20stif	inf	inf	50.0
cvxbqp1	inf	7.0	9.0
ecology2	176.0	14.0	17.0
finan512	5.0	5.0	5.0
hood	inf	7.0	8.0
inline1	inf	inf	77.0
ldoor	inf	9.0	12.0
mt1	inf	18.0	28.0
msdoor	inf	15.0	18.0
nasasrb	inf	inf	20.0
nd24k	inf	inf	24.0
offshore	inf	11.0	11.0
oilpan	inf	inf	18.0
parabolicfem	116.0	9.0	12.0
pwtk	inf	18.0	24.0
qa8fm	5.0	5.0	5.0
s3dkq4m2	inf	inf	46.0
s3dkt3m2	inf	inf	66.0
shallowwater1	4.0	4.0	4.0
shallowwater2	5.0	5.0	5.0
ship003	inf	18.0	26.0
shipsec1	inf	14.0	18.0
shipsec5	inf	11.0	16.0
shipsec8	inf	11.0	16.0
thermal1	41.0	8.0	10.0
thermal2	163.0	13.0	16.0
thermomechTC	5.0	4.0	4.0
thermomechTK	501.0	163.0	168.0
thermomechdM	5.0	4.0	4.0
tmtsym	138.0	14.0	18.0
x104	inf	inf	37.0


==> figs/spaND_ufl_all_29199746_tol_0.1.csv <==
Matrix FF TF TT
2cubessphere	22.0	8.0	9.0
BenElechi1	inf	inf	462.0
Dubcova2	33.0	14.0	14.0
Dubcova3	48.0	19.0	24.0
Emilia923	inf	inf	140.0
Fault639	inf	inf	126.0
Flan1565	501.0	inf	501.0
G2circuit	176.0	47.0	52.0
G3circuit	inf	99.0	107.0
Geo1438	inf	inf	121.0
Hook1498	inf	inf	289.0
PFlow742	inf	269.0	240.0
Serena	inf	inf	79.0
StocF-1465	501.0	inf	501.0
af0k101	inf	inf	342.0
af1k101	inf	inf	320.0
af2k101	inf	inf	337.0
af3k101	inf	inf	257.0
af4k101	inf	inf	290.0
af5k101	inf	inf	276.0
afshell3	383.0	82.0	95.0
afshell4	383.0	82.0	95.0
afshell7	383.0	82.0	95.0
afshell8	383.0	82.0	95.0
apache1	253.0	75.0	62.0
apache2	inf	194.0	167.0
audikw1	inf	157.0	267.0
bmw7st1	inf	inf	436.0
bmwcra1	501.0	220.0	291.0
bone010	501.0	401.0	501.0
boneS01	174.0	45.0	74.0
boneS10	inf	inf	501.0
bundleadj	inf	inf	465.0
cant	501.0	inf	315.0
cfd1	inf	50.0	67.0
cfd2	inf	40.0	44.0
consph	inf	inf	44.0
crankseg1	inf	24.0	41.0
crankseg2	inf	23.0	41.0
ct20stif	inf	inf	189.0
cvxbqp1	inf	23.0	31.0
ecology2	337.0	88.0	85.0
finan512	8.0	7.0	8.0
hood	inf	17.0	18.0
inline1	inf	inf	501.0
ldoor	inf	56.0	58.0
mt1	inf	inf	134.0
msdoor	inf	inf	106.0
nasasrb	inf	inf	84.0
nd24k	inf	inf	137.0
offshore	inf	inf	49.0
oilpan	inf	50.0	58.0
parabolicfem	259.0	42.0	50.0
pwtk	inf	inf	133.0
qa8fm	8.0	7.0	6.0
s3dkq4m2	501.0	inf	225.0
s3dkt3m2	501.0	308.0	356.0
shallowwater1	7.0	6.0	6.0
shallowwater2	8.0	7.0	7.0
ship003	inf	78.0	117.0
shipsec1	inf	inf	92.0
shipsec5	inf	45.0	80.0
shipsec8	inf	39.0	62.0
thermal1	90.0	22.0	29.0
thermal2	383.0	78.0	96.0
thermomechTC	7.0	6.0	6.0
thermomechTK	501.0	501.0	501.0
thermomechdM	7.0	6.0	6.0
tmtsym	288.0	65.0	76.0
x104	inf	inf	208.0


==> figs/spaND_ufl_all_29199746_tol_1e-06.csv <==
Matrix FF TF TT
2cubessphere	5.0	2.0	2.0
BenElechi1	7.0	4.0	4.0
Dubcova2	3.0	2.0	2.0
Dubcova3	3.0	2.0	2.0
Emilia923	inf	inf	3.0
Fault639	inf	inf	3.0
Flan1565	6.0	3.0	4.0
G2circuit	5.0	3.0	3.0
G3circuit	5.0	3.0	3.0
Geo1438	inf	inf	3.0
Hook1498	inf	inf	3.0
PFlow742	45.0	3.0	4.0
Serena	inf	inf	3.0
StocF-1465	310.0	6.0	4.0
af0k101	inf	4.0	4.0
af1k101	inf	4.0	4.0
af2k101	inf	4.0	4.0
af3k101	inf	4.0	4.0
af4k101	inf	4.0	4.0
af5k101	inf	4.0	4.0
afshell3	4.0	3.0	3.0
afshell4	4.0	3.0	3.0
afshell7	4.0	3.0	3.0
afshell8	4.0	3.0	3.0
apache1	5.0	3.0	3.0
apache2	5.0	3.0	3.0
audikw1	6.0	3.0	4.0
bmw7st1	inf	4.0	4.0
bmwcra1	5.0	3.0	4.0
bone010	8.0	4.0	4.0
boneS01	4.0	3.0	3.0
boneS10	5.0	4.0	4.0
bundleadj	inf	8.0	5.0
cant	9.0	7.0	4.0
cfd1	3.0	2.0	3.0
cfd2	4.0	3.0	3.0
consph	9.0	3.0	3.0
crankseg1	3.0	2.0	2.0
crankseg2	3.0	2.0	2.0
ct20stif	inf	5.0	4.0
cvxbqp1	2.0	2.0	2.0
ecology2	5.0	3.0	3.0
finan512	2.0	2.0	2.0
hood	5.0	2.0	2.0
inline1	7.0	4.0	4.0
ldoor	5.0	3.0	3.0
mt1	inf	3.0	4.0
msdoor	8.0	3.0	3.0
nasasrb	6.0	3.0	3.0
nd24k	7.0	3.0	4.0
offshore	30.0	3.0	3.0
oilpan	8.0	4.0	3.0
parabolicfem	4.0	3.0	3.0
pwtk	12.0	3.0	3.0
qa8fm	2.0	2.0	2.0
s3dkq4m2	inf	5.0	5.0
s3dkt3m2	inf	5.0	5.0
shallowwater1	2.0	2.0	2.0
shallowwater2	2.0	2.0	2.0
ship003	inf	3.0	4.0
shipsec1	inf	3.0	3.0
shipsec5	inf	3.0	3.0
shipsec8	inf	3.0	3.0
thermal1	3.0	3.0	3.0
thermal2	4.0	3.0	3.0
thermomechTC	2.0	2.0	2.0
thermomechTK	inf	99.0	160.0
thermomechdM	2.0	2.0	2.0
tmtsym	5.0	3.0	3.0
x104	41.0	4.0	4.0


==> figs/spaND_ufl_all_48519112_tol_0.0001.csv <==
Matrix	FF	TF	TT
2cubessphere	15.0	3.0	3.0
BenElechi1	inf	7.0	8.0
Dubcova2	4.0	3.0	4.0
Dubcova3	4.0	3.0	4.0
Emilia923	inf	inf	5.0
Fault639	inf	inf	5.0
Flan1565	inf	6.0	7.0
G2circuit	17.0	4.0	4.0
G3circuit	24.0	4.0	4.0
Geo1438	inf	inf	4.0
Hook1498	inf	inf	6.0
PFlow742	238.0	6.0	6.0
Serena	inf	inf	4.0
StocF-1465	501.0	12.0	8.0
af0k101	inf	7.0	6.0
af1k101	inf	7.0	6.0
af2k101	inf	7.0	6.0
af3k101	inf	6.0	6.0
af4k101	inf	7.0	6.0
af5k101	inf	7.0	6.0
afshell3	11.0	4.0	4.0
afshell4	11.0	4.0	4.0
afshell7	12.0	4.0	4.0
afshell8	12.0	4.0	4.0
apache1	27.0	4.0	5.0
apache2	30.0	5.0	5.0
audikw1	17.0	5.0	7.0
bmw7st1	inf	7.0	8.0
bmwcra1	inf	6.0	8.0
bone010	inf	8.0	8.0
boneS01	7.0	5.0	6.0
boneS10	inf	8.0	8.0
bundleadj	inf	inf	16.0
cant	inf	16.0	9.0
cfd1	5.0	4.0	4.0
cfd2	7.0	4.0	4.0
consph	inf	4.0	4.0
crankseg1	6.0	4.0	4.0
crankseg2	6.0	4.0	4.0
ct20stif	inf	9.0	10.0
cvxbqp1	19.0	2.0	2.0
ecology2	12.0	5.0	6.0
finan512	3.0	3.0	3.0
hood	15.0	3.0	4.0
inline1	inf	8.0	8.0
ldoor	20.0	4.0	4.0
msdoor	inf	4.0	5.0
mt1	inf	5.0	6.0
nasasrb	15.0	6.0	6.0
nd24k	inf	7.0	6.0
offshore	70.0	4.0	4.0
oilpan	24.0	6.0	6.0
parabolicfem	12.0	4.0	4.0
pwtk	30.0	5.0	6.0
qa8fm	3.0	3.0	3.0
s3dkq4m2	inf	inf	10.0
s3dkt3m2	inf	inf	12.0
shallowwater1	3.0	3.0	3.0
shallowwater2	3.0	3.0	3.0
ship003	inf	6.0	7.0
shipsec1	inf	5.0	6.0
shipsec5	inf	5.0	5.0
shipsec8	inf	4.0	5.0
thermal1	6.0	4.0	4.0
thermal2	11.0	4.0	5.0
thermomechTC	3.0	3.0	3.0
thermomechTK	inf	143.0	501.0
thermomechdM	3.0	3.0	3.0
tmtsym	14.0	5.0	6.0
x104	inf	7.0	8.0


==> figs/spaND_ufl_all_48519112_tol_0.01.csv <==
Matrix	FF	TF	TT
2cubessphere	18.0	5.0	5.0
BenElechi1	inf	inf	69.0
Dubcova2	19.0	6.0	8.0
Dubcova3	18.0	6.0	9.0
Emilia923	inf	inf	18.0
Fault639	inf	inf	18.0
Flan1565	501.0	inf	60.0
G2circuit	98.0	10.0	13.0
G3circuit	219.0	13.0	14.0
Geo1438	inf	inf	16.0
Hook1498	inf	inf	36.0
PFlow742	501.0	23.0	32.0
Serena	inf	inf	16.0
StocF-1465	501.0	inf	194.0
af0k101	inf	inf	50.0
af1k101	inf	inf	48.0
af2k101	inf	inf	50.0
af3k101	inf	inf	40.0
af4k101	inf	inf	42.0
af5k101	inf	inf	42.0
afshell3	161.0	12.0	16.0
afshell4	161.0	12.0	16.0
afshell7	161.0	12.0	16.0
afshell8	161.0	12.0	16.0
apache1	196.0	15.0	14.0
apache2	229.0	24.0	26.0
audikw1	276.0	inf	42.0
bmw7st1	inf	inf	56.0
bmwcra1	inf	inf	43.0
bone010	450.0	inf	65.0
boneS01	42.0	13.0	21.0
boneS10	inf	inf	66.0
bundleadj	inf	inf	107.0
cant	inf	inf	74.0
cfd1	25.0	9.0	15.0
cfd2	inf	9.0	12.0
consph	173.0	10.0	11.0
crankseg1	34.0	8.0	11.0
crankseg2	34.0	8.0	10.0
ct20stif	inf	inf	49.0
cvxbqp1	inf	8.0	9.0
ecology2	178.0	15.0	18.0
finan512	5.0	4.0	5.0
hood	inf	7.0	8.0
inline1	inf	57.0	80.0
ldoor	inf	9.0	12.0
msdoor	inf	inf	20.0
mt1	inf	18.0	26.0
nasasrb	inf	inf	20.0
nd24k	inf	inf	24.0
offshore	inf	10.0	11.0
oilpan	inf	inf	17.0
parabolicfem	114.0	9.0	12.0
pwtk	inf	18.0	24.0
qa8fm	5.0	5.0	5.0
s3dkq4m2	inf	53.0	45.0
s3dkt3m2	inf	inf	63.0
shallowwater1	4.0	4.0	4.0
shallowwater2	5.0	5.0	5.0
ship003	inf	18.0	26.0
shipsec1	inf	13.0	18.0
shipsec5	inf	11.0	16.0
shipsec8	inf	11.0	15.0
thermal1	40.0	8.0	10.0
thermal2	162.0	12.0	16.0
thermomechTC	5.0	4.0	4.0
thermomechTK	501.0	501.0	192.0
thermomechdM	5.0	4.0	4.0
tmtsym	136.0	inf	16.0
x104	inf	inf	37.0


==> figs/spaND_ufl_all_48519112_tol_0.1.csv <==
Matrix	FF	TF	TT
2cubessphere	20.0	8.0	8.0
BenElechi1	inf	inf	462.0
Dubcova2	35.0	14.0	14.0
Dubcova3	50.0	19.0	26.0
Emilia923	inf	inf	117.0
Fault639	inf	inf	135.0
Flan1565	501.0	inf	501.0
G2circuit	175.0	46.0	53.0
G3circuit	380.0	99.0	110.0
Geo1438	inf	inf	122.0
Hook1498	inf	inf	292.0
PFlow742	inf	inf	243.0
Serena	inf	inf	79.0
StocF-1465	501.0	inf	501.0
af0k101	inf	inf	342.0
af1k101	inf	inf	322.0
af2k101	inf	inf	338.0
af3k101	inf	inf	257.0
af4k101	inf	inf	290.0
af5k101	inf	inf	281.0
afshell3	383.0	74.0	99.0
afshell4	383.0	74.0	99.0
afshell7	383.0	74.0	99.0
afshell8	383.0	74.0	99.0
apache1	262.0	77.0	63.0
apache2	inf	193.0	165.0
audikw1	inf	199.0	277.0
bmw7st1	inf	inf	419.0
bmwcra1	501.0	222.0	283.0
bone010	501.0	435.0	501.0
boneS01	175.0	43.0	76.0
boneS10	inf	inf	501.0
bundleadj	inf	inf	444.0
cant	501.0	inf	281.0
cfd1	inf	45.0	71.0
cfd2	inf	39.0	45.0
consph	inf	inf	43.0
crankseg1	171.0	28.0	44.0
crankseg2	inf	26.0	40.0
ct20stif	inf	inf	171.0
cvxbqp1	inf	22.0	31.0
ecology2	339.0	97.0	86.0
finan512	8.0	7.0	8.0
hood	116.0	20.0	20.0
inline1	501.0	inf	501.0
ldoor	inf	inf	59.0
msdoor	inf	inf	103.0
mt1	inf	inf	131.0
nasasrb	inf	inf	81.0
nd24k	inf	inf	140.0
offshore	inf	inf	58.0
oilpan	inf	44.0	55.0
parabolicfem	247.0	36.0	49.0
pwtk	inf	inf	132.0
qa8fm	8.0	7.0	6.0
s3dkq4m2	501.0	inf	221.0
s3dkt3m2	501.0	inf	346.0
shallowwater1	7.0	6.0	6.0
shallowwater2	8.0	7.0	7.0
ship003	inf	78.0	120.0
shipsec1	inf	inf	89.0
shipsec5	inf	47.0	82.0
shipsec8	inf	inf	61.0
thermal1	90.0	22.0	28.0
thermal2	380.0	63.0	92.0
thermomechTC	7.0	6.0	6.0
thermomechTK	501.0	501.0	501.0
thermomechdM	7.0	6.0	6.0
tmtsym	289.0	53.0	75.0
x104	inf	inf	207.0


==> figs/spaND_ufl_all_48519112_tol_1e-06.csv <==
Matrix	FF	TF	TT
2cubessphere	6.0	2.0	2.0
BenElechi1	8.0	4.0	4.0
Dubcova2	3.0	2.0	2.0
Dubcova3	3.0	2.0	2.0
Emilia923	inf	inf	3.0
Fault639	inf	inf	3.0
Flan1565	7.0	3.0	4.0
G2circuit	5.0	3.0	3.0
G3circuit	5.0	3.0	3.0
Geo1438	inf	inf	3.0
Hook1498	inf	inf	3.0
PFlow742	43.0	4.0	4.0
Serena	inf	inf	3.0
StocF-1465	132.0	5.0	4.0
af0k101	inf	3.0	4.0
af1k101	inf	3.0	4.0
af2k101	inf	3.0	4.0
af3k101	inf	3.0	3.0
af4k101	inf	3.0	4.0
af5k101	inf	3.0	4.0
afshell3	4.0	3.0	3.0
afshell4	4.0	3.0	3.0
afshell7	4.0	3.0	3.0
afshell8	4.0	3.0	3.0
apache1	5.0	3.0	3.0
apache2	5.0	3.0	3.0
audikw1	5.0	3.0	4.0
bmw7st1	inf	4.0	4.0
bmwcra1	5.0	4.0	4.0
bone010	8.0	4.0	4.0
boneS01	4.0	3.0	3.0
boneS10	5.0	4.0	4.0
bundleadj	inf	9.0	
cant	7.0	7.0	4.0
cfd1	3.0	2.0	2.0
cfd2	4.0	3.0	3.0
consph	9.0	3.0	3.0
crankseg1	3.0	2.0	3.0
crankseg2	3.0	2.0	2.0
ct20stif	inf	4.0	4.0
cvxbqp1	2.0	2.0	2.0
ecology2	4.0	3.0	3.0
finan512	2.0	2.0	2.0
hood	4.0	2.0	2.0
inline1	7.0	4.0	4.0
ldoor	5.0	3.0	3.0
msdoor	8.0	3.0	3.0
mt1	inf	3.0	3.0
nasasrb	6.0	3.0	3.0
nd24k	7.0	4.0	4.0
offshore	34.0	3.0	3.0
oilpan	7.0	3.0	4.0
parabolicfem	4.0	3.0	3.0
pwtk	12.0	3.0	3.0
qa8fm	2.0	2.0	2.0
s3dkq4m2	inf	6.0	5.0
s3dkt3m2	inf	6.0	5.0
shallowwater1	2.0	2.0	2.0
shallowwater2	2.0	2.0	2.0
ship003	inf	3.0	4.0
shipsec1	inf	3.0	3.0
shipsec5	inf	3.0	3.0
shipsec8	inf	3.0	3.0
thermal1	3.0	3.0	3.0
thermal2	4.0	3.0	3.0
thermomechTC	2.0	2.0	2.0
thermomechTK	inf	74.0	29.0
thermomechdM	2.0	2.0	2.0
tmtsym	5.0	3.0	3.0
x104	41.0	4.0	4.0


==> figs/spaND_ufl_all_perf_29199746.dat <==
t 0.1_FF 0.01_FF 0.0001_FF 0.000001_FF 0.1_TF 0.01_TF 0.0001_TF 0.000001_TF 0.1_TT 0.01_TT 0.0001_TT 0.000001_TT
1.000000   0.056338  0.0704225  0.112676  0.126761   0.56338  0.633803  0.774648  0.859155  0.521127  0.507042   0.71831  0.859155
1.048113   0.084507  0.0704225  0.112676  0.126761  0.577465  0.633803  0.774648  0.859155  0.605634  0.535211  0.732394  0.873239
1.098541   0.112676  0.0704225  0.112676  0.126761  0.605634  0.633803  0.774648  0.859155  0.633803   0.56338  0.746479  0.873239
1.151395    0.15493  0.0704225  0.112676  0.126761  0.633803  0.633803  0.774648  0.859155  0.690141  0.591549  0.816901  0.873239
1.206793   0.197183  0.0704225  0.112676  0.126761  0.661972  0.633803  0.873239  0.859155  0.802817  0.633803  0.929577  0.873239
1.264855   0.211268  0.0985915  0.112676  0.140845  0.676056  0.633803  0.873239  0.873239   0.84507  0.704225  0.943662  0.873239
1.325711   0.211268  0.0985915  0.112676  0.140845  0.676056  0.633803  0.873239  0.873239  0.873239  0.760563  0.943662  0.873239
1.389495   0.225352  0.0985915  0.126761  0.253521  0.676056  0.633803  0.873239  0.887324  0.901408  0.901408  0.985915  0.971831
1.456348   0.225352  0.0985915  0.140845  0.253521  0.676056  0.633803  0.873239  0.887324  0.901408  0.957746         1  0.971831
1.526418   0.253521  0.0985915  0.183099  0.323944  0.704225  0.633803  0.873239  0.901408  0.915493  0.957746         1  0.985915
1.599859    0.28169  0.0985915  0.183099  0.323944  0.732394  0.633803  0.873239  0.901408  0.929577  0.985915         1  0.985915
1.676833   0.295775  0.0985915  0.197183   0.43662  0.732394  0.633803  0.873239  0.915493  0.943662  0.985915         1         1
1.757511   0.323944  0.0985915  0.211268  0.464789  0.760563  0.633803  0.873239  0.929577  0.971831  0.985915         1         1
1.842070   0.338028  0.0985915  0.211268  0.464789  0.774648  0.633803  0.873239  0.929577         1  0.985915         1         1
1.930698   0.338028  0.0985915  0.211268  0.464789  0.774648  0.633803  0.873239  0.929577         1         1         1         1
2.023590   0.352113  0.0985915  0.239437  0.521127  0.788732  0.633803  0.873239  0.929577         1         1         1         1
2.120951   0.366197  0.0985915  0.239437  0.521127  0.788732  0.633803  0.873239  0.929577         1         1         1         1
2.222996   0.366197  0.0985915  0.253521  0.521127  0.802817  0.633803  0.873239  0.929577         1         1         1         1
2.329952   0.394366  0.0985915  0.253521  0.535211  0.802817  0.633803  0.873239  0.929577         1         1         1         1
2.442053   0.422535  0.0985915  0.267606  0.549296  0.816901  0.633803  0.873239  0.929577         1         1         1         1
2.559548    0.43662   0.126761  0.295775  0.577465  0.816901  0.633803  0.873239  0.929577         1         1         1         1
2.682696   0.450704   0.140845  0.295775  0.605634  0.830986  0.633803  0.873239  0.929577         1         1         1         1
2.811769   0.464789    0.15493  0.366197  0.605634  0.830986  0.633803  0.873239  0.929577         1         1         1         1
2.947052   0.464789   0.169014  0.380282  0.605634  0.830986  0.647887  0.873239  0.929577         1         1         1         1
3.088844   0.478873   0.183099  0.380282  0.619718  0.830986  0.647887  0.873239  0.929577         1         1         1         1
3.237458   0.492958   0.197183  0.380282  0.619718  0.830986  0.647887  0.873239  0.929577         1         1         1         1
3.393222   0.492958   0.197183  0.380282  0.619718  0.830986  0.647887  0.873239  0.929577         1         1         1         1
3.556480   0.492958   0.197183  0.380282  0.619718  0.830986  0.647887  0.873239  0.929577         1         1         1         1
3.727594   0.521127   0.211268  0.380282  0.619718  0.859155  0.647887  0.873239  0.929577         1         1         1         1
3.906940   0.577465   0.211268  0.380282  0.619718  0.887324  0.647887  0.887324  0.929577         1         1         1         1
4.094915   0.633803   0.211268  0.394366  0.633803  0.901408  0.647887  0.887324  0.929577         1         1         1         1
4.291934   0.647887   0.253521  0.394366  0.633803  0.915493  0.661972  0.887324  0.929577         1         1         1         1
4.498433   0.661972   0.253521  0.394366  0.633803  0.915493  0.661972  0.887324  0.929577         1         1         1         1
4.714866    0.71831   0.253521  0.408451  0.633803  0.915493  0.661972  0.887324  0.929577         1         1         1         1
4.941713   0.746479   0.253521  0.422535  0.633803  0.929577  0.661972  0.887324  0.929577         1         1         1         1
5.179475   0.760563   0.267606   0.43662  0.647887  0.929577  0.661972  0.887324  0.929577         1         1         1         1
5.428675   0.760563   0.267606   0.43662  0.647887  0.929577  0.661972  0.887324  0.929577         1         1         1         1
5.689866   0.774648   0.267606   0.43662  0.647887  0.943662  0.661972  0.887324  0.929577         1         1         1         1
5.963623   0.788732   0.267606   0.43662  0.647887  0.957746  0.661972  0.887324  0.929577         1         1         1         1
6.250552   0.802817   0.267606  0.492958  0.647887  0.957746  0.661972  0.887324  0.929577         1         1         1         1
6.551286   0.830986    0.28169  0.492958  0.647887  0.971831  0.690141  0.887324  0.929577         1         1         1         1
6.866488   0.830986    0.28169  0.492958  0.647887  0.971831  0.690141  0.887324  0.929577         1         1         1         1
7.196857   0.830986    0.28169  0.492958  0.647887  0.971831  0.690141  0.887324  0.929577         1         1         1         1
7.543120   0.830986   0.309859  0.492958  0.647887  0.971831   0.71831  0.887324  0.929577         1         1         1         1
7.906043   0.830986   0.323944  0.492958  0.647887  0.971831  0.732394  0.887324  0.929577         1         1         1         1
8.286428   0.830986   0.323944  0.492958  0.647887  0.971831  0.732394  0.887324  0.929577         1         1         1         1
8.685114   0.830986   0.338028  0.507042  0.647887  0.971831  0.746479  0.887324  0.929577         1         1         1         1
9.102982    0.84507   0.338028  0.507042  0.647887  0.971831  0.746479  0.887324  0.929577         1         1         1         1
9.540955    0.84507   0.366197  0.507042  0.647887  0.971831  0.760563  0.887324  0.929577         1         1         1         1
10.000000  0.873239   0.422535  0.507042  0.661972  0.971831  0.788732  0.887324  0.929577         1         1         1         1

==> figs/spaND_ufl_all_perf_48519112.csv <==
t	0.1_FF	0.01_FF	0.0001_FF	1e-06_FF	0.1_TF	0.01_TF	0.0001_TF	1e-06_TF	0.1_TT	0.01_TT	0.0001_TT	1e-06_TT
1.0	0.05714285714285714	0.04285714285714286	0.08571428571428572	0.11428571428571428	0.45714285714285713	0.5428571428571428	0.7714285714285715	0.8571428571428571	0.6571428571428571	0.5428571428571428	0.6857142857142857	0.855072463768116
1.0481131341546857	0.05714285714285714	0.04285714285714286	0.08571428571428572	0.11428571428571428	0.45714285714285713	0.5428571428571428	0.7714285714285715	0.8571428571428571	0.6571428571428571	0.5428571428571428	0.6857142857142857	0.855072463768116
1.0985411419875581	0.05714285714285714	0.04285714285714286	0.08571428571428572	0.11428571428571428	0.45714285714285713	0.5571428571428572	0.7714285714285715	0.8571428571428571	0.6571428571428571	0.5714285714285714	0.6857142857142857	0.855072463768116
1.1513953993264474	0.08571428571428572	0.04285714285714286	0.08571428571428572	0.11428571428571428	0.4714285714285714	0.5571428571428572	0.7714285714285715	0.8571428571428571	0.6857142857142857	0.6285714285714286	0.7428571428571429	0.855072463768116
1.2067926406393286	0.14285714285714285	0.04285714285714286	0.08571428571428572	0.11428571428571428	0.5	0.5714285714285714	0.8571428571428571	0.8857142857142857	0.7285714285714285	0.6428571428571429	0.8571428571428571	0.855072463768116
1.264855216855296	0.14285714285714285	0.08571428571428572	0.1	0.14285714285714285	0.5142857142857142	0.5714285714285714	0.8571428571428571	0.9	0.7428571428571429	0.6857142857142857	0.9142857142857143	0.855072463768116
1.3257113655901092	0.14285714285714285	0.08571428571428572	0.1	0.14285714285714285	0.5142857142857142	0.5714285714285714	0.8571428571428571	0.9	0.7714285714285715	0.7	0.9142857142857143	0.855072463768116
1.3894954943731377	0.15714285714285714	0.08571428571428572	0.12857142857142856	0.2714285714285714	0.5142857142857142	0.5714285714285714	0.8571428571428571	0.9	0.8571428571428571	0.8857142857142857	0.9714285714285714	0.9855072463768116
1.4563484775012439	0.17142857142857143	0.08571428571428572	0.14285714285714285	0.2714285714285714	0.5142857142857142	0.5714285714285714	0.8571428571428571	0.9	0.9	0.9571428571428572	0.9857142857142858	0.9855072463768116
1.5264179671752334	0.17142857142857143	0.08571428571428572	0.18571428571428572	0.34285714285714286	0.5142857142857142	0.5714285714285714	0.8714285714285714	0.9	0.9142857142857143	0.9714285714285714	0.9857142857142858	1.0
1.599858719606058	0.17142857142857143	0.08571428571428572	0.18571428571428572	0.34285714285714286	0.5142857142857142	0.5714285714285714	0.8714285714285714	0.9	0.9714285714285714	0.9714285714285714	0.9857142857142858	1.0
1.676832936811008	0.17142857142857143	0.08571428571428572	0.18571428571428572	0.44285714285714284	0.5142857142857142	0.5714285714285714	0.8714285714285714	0.9	0.9714285714285714	1.0	0.9857142857142858	1.0
1.7575106248547918	0.17142857142857143	0.08571428571428572	0.2	0.4857142857142857	0.5142857142857142	0.5714285714285714	0.8714285714285714	0.9142857142857143	0.9857142857142858	1.0	0.9857142857142858	1.0
1.842069969326716	0.18571428571428572	0.08571428571428572	0.2	0.4857142857142857	0.5142857142857142	0.5714285714285714	0.8857142857142857	0.9142857142857143	1.0	1.0	0.9857142857142858	1.0
1.93069772888325	0.18571428571428572	0.08571428571428572	0.2	0.4857142857142857	0.5142857142857142	0.5714285714285714	0.8857142857142857	0.9142857142857143	1.0	1.0	0.9857142857142858	1.0
2.023589647725157	0.18571428571428572	0.08571428571428572	0.2	0.5428571428571428	0.5142857142857142	0.5714285714285714	0.8857142857142857	0.9142857142857143	1.0	1.0	0.9857142857142858	1.0
2.120950887920191	0.18571428571428572	0.08571428571428572	0.2	0.5428571428571428	0.5142857142857142	0.5714285714285714	0.8857142857142857	0.9142857142857143	1.0	1.0	0.9857142857142858	1.0
2.2229964825261948	0.18571428571428572	0.08571428571428572	0.2	0.5428571428571428	0.5142857142857142	0.5714285714285714	0.8857142857142857	0.9142857142857143	1.0	1.0	0.9857142857142858	1.0
2.329951810515372	0.21428571428571427	0.08571428571428572	0.2	0.5428571428571428	0.5142857142857142	0.5714285714285714	0.8857142857142857	0.9142857142857143	1.0	1.0	0.9857142857142858	1.0
2.442053094548651	0.21428571428571427	0.08571428571428572	0.21428571428571427	0.5714285714285714	0.5142857142857142	0.5714285714285714	0.8857142857142857	0.9142857142857143	1.0	1.0	0.9857142857142858	1.0
2.5595479226995357	0.24285714285714285	0.08571428571428572	0.22857142857142856	0.5714285714285714	0.5142857142857142	0.5714285714285714	0.8857142857142857	0.9285714285714286	1.0	1.0	0.9857142857142858	1.0
2.6826957952797255	0.2571428571428571	0.11428571428571428	0.22857142857142856	0.5857142857142857	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	0.9857142857142858	1.0
2.8117686979742302	0.2571428571428571	0.12857142857142856	0.2857142857142857	0.5857142857142857	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	0.9857142857142858	1.0
2.9470517025518106	0.2571428571428571	0.12857142857142856	0.2857142857142857	0.5857142857142857	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	0.9857142857142858	1.0
3.088843596477481	0.2571428571428571	0.14285714285714285	0.32857142857142857	0.6142857142857143	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	0.9857142857142858	1.0
3.237457542817644	0.2571428571428571	0.17142857142857143	0.32857142857142857	0.6142857142857143	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	0.9857142857142858	1.0
3.393221771895328	0.2571428571428571	0.17142857142857143	0.32857142857142857	0.6142857142857143	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	0.9857142857142858	1.0
3.5564803062231287	0.2571428571428571	0.17142857142857143	0.34285714285714286	0.6142857142857143	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
3.72759372031494	0.2571428571428571	0.18571428571428572	0.34285714285714286	0.6142857142857143	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
3.906939937054617	0.2857142857142857	0.18571428571428572	0.34285714285714286	0.6142857142857143	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
4.094915062380425	0.32857142857142857	0.18571428571428572	0.35714285714285715	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
4.2919342601287775	0.34285714285714286	0.21428571428571427	0.37142857142857144	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
4.498432668969445	0.34285714285714286	0.21428571428571427	0.37142857142857144	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
4.714866363457394	0.34285714285714286	0.21428571428571427	0.37142857142857144	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
4.941713361323834	0.34285714285714286	0.21428571428571427	0.37142857142857144	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
5.17947467923121	0.4	0.22857142857142856	0.4142857142857143	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
5.428675439323859	0.4	0.22857142857142856	0.4142857142857143	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
5.689866029018296	0.4142857142857143	0.22857142857142856	0.4142857142857143	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
5.963623316594643	0.42857142857142855	0.22857142857142856	0.4142857142857143	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
6.250551925273971	0.45714285714285713	0.22857142857142856	0.45714285714285713	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
6.551285568595508	0.45714285714285713	0.22857142857142856	0.45714285714285713	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
6.866488450043	0.4714285714285714	0.24285714285714285	0.4714285714285714	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
7.196856730011519	0.4714285714285714	0.2571428571428571	0.4714285714285714	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
7.543120063354617	0.4714285714285714	0.2571428571428571	0.4714285714285714	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
7.906043210907698	0.4714285714285714	0.2571428571428571	0.4714285714285714	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
8.286427728546842	0.4714285714285714	0.2571428571428571	0.4714285714285714	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
8.685113737513525	0.4714285714285714	0.2857142857142857	0.4714285714285714	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
9.102981779915218	0.4714285714285714	0.2857142857142857	0.4714285714285714	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
9.54095476349994	0.4714285714285714	0.2857142857142857	0.4857142857142857	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0
10.0	0.4714285714285714	0.3142857142857143	0.4857142857142857	0.6285714285714286	0.5142857142857142	0.5857142857142857	0.8857142857142857	0.9285714285714286	1.0	1.0	1.0	1.0


==> figs/spaND_ufl_all_perf_48519112.dat <==
,0.1_FF,0.01_FF,0.0001_FF,1e-06_FF,0.1_TF,0.01_TF,0.0001_TF,1e-06_TF,0.1_TT,0.01_TT,0.0001_TT,1e-06_TT
1.0,0.05714285714285714,0.04285714285714286,0.08571428571428572,0.11428571428571428,0.45714285714285713,0.5428571428571428,0.7714285714285715,0.8571428571428571,0.6571428571428571,0.5428571428571428,0.6857142857142857,0.855072463768116
1.0481131341546857,0.05714285714285714,0.04285714285714286,0.08571428571428572,0.11428571428571428,0.45714285714285713,0.5428571428571428,0.7714285714285715,0.8571428571428571,0.6571428571428571,0.5428571428571428,0.6857142857142857,0.855072463768116
1.0985411419875581,0.05714285714285714,0.04285714285714286,0.08571428571428572,0.11428571428571428,0.45714285714285713,0.5571428571428572,0.7714285714285715,0.8571428571428571,0.6571428571428571,0.5714285714285714,0.6857142857142857,0.855072463768116
1.1513953993264474,0.08571428571428572,0.04285714285714286,0.08571428571428572,0.11428571428571428,0.4714285714285714,0.5571428571428572,0.7714285714285715,0.8571428571428571,0.6857142857142857,0.6285714285714286,0.7428571428571429,0.855072463768116
1.2067926406393286,0.14285714285714285,0.04285714285714286,0.08571428571428572,0.11428571428571428,0.5,0.5714285714285714,0.8571428571428571,0.8857142857142857,0.7285714285714285,0.6428571428571429,0.8571428571428571,0.855072463768116
1.264855216855296,0.14285714285714285,0.08571428571428572,0.1,0.14285714285714285,0.5142857142857142,0.5714285714285714,0.8571428571428571,0.9,0.7428571428571429,0.6857142857142857,0.9142857142857143,0.855072463768116
1.3257113655901092,0.14285714285714285,0.08571428571428572,0.1,0.14285714285714285,0.5142857142857142,0.5714285714285714,0.8571428571428571,0.9,0.7714285714285715,0.7,0.9142857142857143,0.855072463768116
1.3894954943731377,0.15714285714285714,0.08571428571428572,0.12857142857142856,0.2714285714285714,0.5142857142857142,0.5714285714285714,0.8571428571428571,0.9,0.8571428571428571,0.8857142857142857,0.9714285714285714,0.9855072463768116
1.4563484775012439,0.17142857142857143,0.08571428571428572,0.14285714285714285,0.2714285714285714,0.5142857142857142,0.5714285714285714,0.8571428571428571,0.9,0.9,0.9571428571428572,0.9857142857142858,0.9855072463768116
1.5264179671752334,0.17142857142857143,0.08571428571428572,0.18571428571428572,0.34285714285714286,0.5142857142857142,0.5714285714285714,0.8714285714285714,0.9,0.9142857142857143,0.9714285714285714,0.9857142857142858,1.0
1.599858719606058,0.17142857142857143,0.08571428571428572,0.18571428571428572,0.34285714285714286,0.5142857142857142,0.5714285714285714,0.8714285714285714,0.9,0.9714285714285714,0.9714285714285714,0.9857142857142858,1.0
1.676832936811008,0.17142857142857143,0.08571428571428572,0.18571428571428572,0.44285714285714284,0.5142857142857142,0.5714285714285714,0.8714285714285714,0.9,0.9714285714285714,1.0,0.9857142857142858,1.0
1.7575106248547918,0.17142857142857143,0.08571428571428572,0.2,0.4857142857142857,0.5142857142857142,0.5714285714285714,0.8714285714285714,0.9142857142857143,0.9857142857142858,1.0,0.9857142857142858,1.0
1.842069969326716,0.18571428571428572,0.08571428571428572,0.2,0.4857142857142857,0.5142857142857142,0.5714285714285714,0.8857142857142857,0.9142857142857143,1.0,1.0,0.9857142857142858,1.0
1.93069772888325,0.18571428571428572,0.08571428571428572,0.2,0.4857142857142857,0.5142857142857142,0.5714285714285714,0.8857142857142857,0.9142857142857143,1.0,1.0,0.9857142857142858,1.0
2.023589647725157,0.18571428571428572,0.08571428571428572,0.2,0.5428571428571428,0.5142857142857142,0.5714285714285714,0.8857142857142857,0.9142857142857143,1.0,1.0,0.9857142857142858,1.0
2.120950887920191,0.18571428571428572,0.08571428571428572,0.2,0.5428571428571428,0.5142857142857142,0.5714285714285714,0.8857142857142857,0.9142857142857143,1.0,1.0,0.9857142857142858,1.0
2.2229964825261948,0.18571428571428572,0.08571428571428572,0.2,0.5428571428571428,0.5142857142857142,0.5714285714285714,0.8857142857142857,0.9142857142857143,1.0,1.0,0.9857142857142858,1.0
2.329951810515372,0.21428571428571427,0.08571428571428572,0.2,0.5428571428571428,0.5142857142857142,0.5714285714285714,0.8857142857142857,0.9142857142857143,1.0,1.0,0.9857142857142858,1.0
2.442053094548651,0.21428571428571427,0.08571428571428572,0.21428571428571427,0.5714285714285714,0.5142857142857142,0.5714285714285714,0.8857142857142857,0.9142857142857143,1.0,1.0,0.9857142857142858,1.0
2.5595479226995357,0.24285714285714285,0.08571428571428572,0.22857142857142856,0.5714285714285714,0.5142857142857142,0.5714285714285714,0.8857142857142857,0.9285714285714286,1.0,1.0,0.9857142857142858,1.0
2.6826957952797255,0.2571428571428571,0.11428571428571428,0.22857142857142856,0.5857142857142857,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,0.9857142857142858,1.0
2.8117686979742302,0.2571428571428571,0.12857142857142856,0.2857142857142857,0.5857142857142857,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,0.9857142857142858,1.0
2.9470517025518106,0.2571428571428571,0.12857142857142856,0.2857142857142857,0.5857142857142857,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,0.9857142857142858,1.0
3.088843596477481,0.2571428571428571,0.14285714285714285,0.32857142857142857,0.6142857142857143,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,0.9857142857142858,1.0
3.237457542817644,0.2571428571428571,0.17142857142857143,0.32857142857142857,0.6142857142857143,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,0.9857142857142858,1.0
3.393221771895328,0.2571428571428571,0.17142857142857143,0.32857142857142857,0.6142857142857143,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,0.9857142857142858,1.0
3.5564803062231287,0.2571428571428571,0.17142857142857143,0.34285714285714286,0.6142857142857143,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
3.72759372031494,0.2571428571428571,0.18571428571428572,0.34285714285714286,0.6142857142857143,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
3.906939937054617,0.2857142857142857,0.18571428571428572,0.34285714285714286,0.6142857142857143,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
4.094915062380425,0.32857142857142857,0.18571428571428572,0.35714285714285715,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
4.2919342601287775,0.34285714285714286,0.21428571428571427,0.37142857142857144,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
4.498432668969445,0.34285714285714286,0.21428571428571427,0.37142857142857144,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
4.714866363457394,0.34285714285714286,0.21428571428571427,0.37142857142857144,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
4.941713361323834,0.34285714285714286,0.21428571428571427,0.37142857142857144,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
5.17947467923121,0.4,0.22857142857142856,0.4142857142857143,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
5.428675439323859,0.4,0.22857142857142856,0.4142857142857143,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
5.689866029018296,0.4142857142857143,0.22857142857142856,0.4142857142857143,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
5.963623316594643,0.42857142857142855,0.22857142857142856,0.4142857142857143,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
6.250551925273971,0.45714285714285713,0.22857142857142856,0.45714285714285713,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
6.551285568595508,0.45714285714285713,0.22857142857142856,0.45714285714285713,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
6.866488450043,0.4714285714285714,0.24285714285714285,0.4714285714285714,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
7.196856730011519,0.4714285714285714,0.2571428571428571,0.4714285714285714,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
7.543120063354617,0.4714285714285714,0.2571428571428571,0.4714285714285714,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
7.906043210907698,0.4714285714285714,0.2571428571428571,0.4714285714285714,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
8.286427728546842,0.4714285714285714,0.2571428571428571,0.4714285714285714,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
8.685113737513525,0.4714285714285714,0.2857142857142857,0.4714285714285714,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
9.102981779915218,0.4714285714285714,0.2857142857142857,0.4714285714285714,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
9.54095476349994,0.4714285714285714,0.2857142857142857,0.4857142857142857,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0
10.0,0.4714285714285714,0.3142857142857143,0.4857142857142857,0.6285714285714286,0.5142857142857142,0.5857142857142857,0.8857142857142857,0.9285714285714286,1.0,1.0,1.0,1.0


==> figs/time_spe_16m.dat <==
lvl elim      scal      spar      merg
1   2.0e+01   0.0e+00   0.0e+00   1.1e+01
2   4.8e+00   0.0e+00   0.0e+00   1.2e+01
3   7.1e+00   0.0e+00   0.0e+00   1.4e+01
4   9.4e+00   0.0e+00   0.0e+00   2.5e+01
5   2.1e+01   3.3e+01   1.4e+02   2.5e+00
6   3.3e+00   6.6e+00   3.3e+01   1.9e+00
7   2.7e+00   6.1e+00   3.4e+01   1.7e+00
8   3.3e+00   6.5e+00   3.9e+01   2.6e+00
9   3.4e+00   5.9e+00   3.9e+01   1.7e+00
10  3.0e+00   4.6e+00   3.2e+01   1.4e+00
11  2.4e+00   5.8e+00   3.4e+01   6.1e-01
12  1.7e+00   2.8e+00   2.4e+01   5.2e-01
13  1.3e+00   2.0e+00   1.7e+01   2.4e-01
14  8.7e-01   1.4e+00   1.2e+01   6.8e-02
15  3.2e-01   8.1e-01   4.9e+00   2.0e-02
16  9.2e-02   1.3e-01   6.8e-01   2.2e-03
17  3.6e-03   8.8e-03   4.1e-06   3.1e-06
18  9.5e-07   0.0e+00   0.0e+00   0.0e+00


==> figs/time_spe_8m_pie.dat <==
2.41E-02    
1.20E-01    
1.54E-02   
7.12E-02   
 5.18E-01    
 1.54E-02   
  2.28E-01
